Investigating Nearby Star-Forming Galaxies in the Ultraviolet with HST/COS Spectroscopy. I: Spectral Analysis and Interstellar Abundance Determinations

This is the first in a series of three papers describing a project with the Cosmic Origins Spectrograph on the Hubble Space Telescope to measure abundances of the neutral interstellar medium (ISM) in a sample of 9 nearby star-forming galaxies. The goal is to assess the (in)homogeneities of the multiphase ISM in galaxies where the bulk of metals can be hidden in the neutral phase, yet the metallicity is inferred from the ionized gas in the HII regions. The sample, spanning a wide range in physical properties, is to date the best suited to investigate the metallicity behavior of the neutral gas at redshift z=0. ISM absorption lines were detected against the far-ultraviolet spectra of the brightest star-forming region(s) within each galaxy. Here we report on the observations, data reduction, and analysis of these spectra. Column densities were measured by a multi-component line-profile fitting technique, and neutral-gas abundances were obtained for a wide range of elements. Several caveats were considered including line saturation, ionization corrections, and dust depletion. Ionization effects were quantified with `ad-hoc' CLOUDY models reproducing the complex photoionization structure of the ionized and neutral gas surrounding the UV-bright sources. An `average spectrum of a redshift z=0 star-forming galaxy' was obtained from the average column densities of unsaturated profiles of neutral-gas species. This template can be used as a powerful tool for studies of the neutral ISM at both low and high redshift.

==> referee_reply3.txt <==
We comment below on the feedback received from the referee on the
second revision of our paper. The referee's comments are preceded by
[Referee], and our answers are preceded by [Answer]. We also hereby
submit a third revised version of our paper.

---------------------------------------------------------------------- 

[Referee] I have read the author's responses and revised manuscript.

Here follow my comments on all 4 issues. Of the 4 major 
concerns, only one is worth further discussion. However, 
estimation and propagation of uncertainties is fundamental. 

(1) The authors have now used CLOUDY to investigate the 
effect of the assumption of a fixed value for FeIII/FeII.
This is now described in a footnote on page 10 of the text.

As agreed upon by all, the uncertainties in the ionization
corrections only matter for low HI column densities, which
really means only three of the 12 absorption systems studied,
and the most strongly affected is M83-Pos.2.

Worst case uncertainties for the lowest HI column density
system are found to be as large as 1.6 dex. While this refers
to a worst case, and not a traditional standard deviation, this
is still a very large number. I don't understand why this is
relegated to a footnote, especially when so much attention is
paid to corrections which are much less important.

In Table 9, the ionization corrected column densities 
for M83-Pos.2 are presented. All of these have uncertainties of
0.3 dex, which come from the uncertainty derived for the HI
column. In short, there is no uncertainty associated with the
ionization correction, so there is no propagated uncertainty
in the final reported numbers. The result of the footnote
exercise indicates that the uncertainties associated with the
ionization corrections are not negligible, and, indeed, in some
cases will be the dominant term in the uncertainties.

Specifically, if we look at the entries in Table 9 for
M83-Pos.2:

Element Ion Log(X/H) log(X/H)^a_icf total largest 
ICF term
C CII -3.35+/-0.30 -4.01+/-0.30 0.66 0.93 
N NI -3.54+/-0.30 -3.47+/-0.30 0.07 0.43
Si SII -3.75+/-0.30 -4.44+/-0.30 0.69 0.96
P PII -4.71+/-0.30 -5.35+/-0.30 0.64 0.92 
S SII -3.05+/-0.30 -3.65+/-0.30 0.60 0.89
Fe FeII -3.73+/-0.30 -4.38+/-0.30 0.65 0.92

We see from the total ICF column, that the ionization 
corrections are large compared to the uncertainties
implying that uncertainties should be estimated for these
corrections. Also note from the last column that the 
largest terms which influence the applied ICFs (which are 
composed of 4 terms: the ionized and neutral corrections for 
both hydrogen and the identified element) are even larger.

My recommendation is that the uncertainties on the ionization
corrections be estimated (using CLOUDY models is one way to do this)
and that these uncertainties be assigned to the ionization corrections
and then be propagated to the final reported numbers presented
in Table 9.

I apologize if this was not clear in my initial report. 

I have suggested that the best way to do this is to give 
the results of the CLOUDY models for the individual lines of sight.
The authors argue that since CLOUDY is a publically available code
that this is unnecessary. I do not agree with that argument.

[Answer] We appreciate the referee's concern regarding ICF 
uncertainties and, after much consideration, we are now in 
agreement with the referee on this issue.  As explained in 
the previous correspondence, the main difficulty in assessing 
uncertainties within our ICF models, is that the FeIII/FeII 
ratio is unknown for all but one of the targets.  As such, 
we have spent time considering the most logical approach and 
have carried out the following:
(i) In order to estimate the true uncertainties in the ICFs 
we have first assumed the 'worst case scenario' for all models, 
i.e. maximum FeIII/FeII ratio possible for each specific N(HI) 
and Z combination.  
(ii)Then, in order to assess the spread in ICF values that 
are applicable, for each ICF we have taken the mean of the 
'worst-case scenario' and the 'best-case scenario' of no 
ionization along the line of sight, and quote the difference 
in max ICFs and mean ICFs as the uncertainty.  Whilst this 
isn't an uncertainty in the traditional sense, it will 
provide the reader with the full range in ICF possible 
and a better handle on the uncertainties associated with 
ICF-corrected abundances.
(iii) We have updated Table 8 with newly calculated 'average' 
ICFs and their associated uncertainties. 
(iv) These uncertainties have now been propagated into the 
ICF-corrected column densities and abundances in Table 9.

In the case of M83-2, which the referee was (understandably) 
concerned about, we are unable to provide ICF corrections and
errors on the ICFs. This is because in the worst-case-scenario, 
at such low N(HI) and high Z, the gas is fully-ionized (this 
is clearly not the case in the data, where we actually see 
tracers of cold gas). As such, we do not list the ICF-corrected 
column densities and abundances in Table 9 for this target.

We sincerely hope the referee is now content with our approach 
and we greatly appreciate his/her efforts in ensuring that we 
undertake the most thorough and conservative approach possible.

[Referee] (2) Regarding the "unnecessary text". 

Sections 5.2.2. and 5.3 provide long descriptions of potential
corrections or insights which are not applied nor gained. According
to the authors, the purpose of the text is to "provide considerable 
guidance to the reader, with detailed discussions of each aspect of 
the UV spectral analysis" and the justification for this is that
the paper presents "a large dataset." I still disagree concerning
the need for this text, but I see no reason that this should hold 
up the publication of this paper.

[Answer] We appreciate the referee's opinion on this matter and 
agree that this issue should not hold up the publication of the 
paper.

[Referee] (3) Here I requested a better comparison with results 
that are already in the literature. The authors have promised 
that in future papers.

[Referee] (4) is no longer an issue.

